Uncertainty Propagation in the Fast Fourier Transform

We address the problem of uncertainty propagation in the discrete Fourier transform by modeling the fast Fourier transform as a factor graph. Building on this representation, we propose an efficient framework for approximate Bayesian inference using belief propagation (BP) and expectation propagation, extending its applicability beyond Gaussian assumptions. By leveraging an appropriate BP message representation and a suitable schedule, our method achieves stable convergence with accurate mean and variance estimates. Numerical experiments in representative scenarios from communications demonstrate the practical potential of the proposed framework for uncertainty-aware inference in probabilistic systems operating across both time and frequency domain.

==> numerical_results/FFTBP_analysis.csv <==
,log2N,mean_iters_flooding,mean_iters_layered,q25_iters_flooding,q25_iters_layered,q75_iters_flooding,q75_iters_layered,mean_mu_abs_err_flooding,mean_mu_abs_err_layered,q25_mu_abs_err_flooding,q25_mu_abs_err_layered,q75_mu_abs_err_flooding,q75_mu_abs_err_layered,mean_var_rel_err_flooding,mean_var_rel_err_layered,q25_var_rel_err_flooding,q25_var_rel_err_layered,q75_var_rel_err_flooding,q75_var_rel_err_layered
0,2,3.595,3.79,0.2200000000000002,0.79,0.4049999999999998,0.20999999999999996,-12.149122980493662,-7.303164138594074,0.581219547581501,0.42154543623525864,0.7893201486448476,0.3291413936619634,-11.264666445377257,-5.632336030147927,1.1435950221956084,0.5717958228078963,1.7078292400250543,0.8539174318007738
1,3,4.49,5.62,0.4900000000000002,0.6200000000000001,0.5099999999999998,0.3799999999999999,-11.319799733737097,-7.101526598822955,0.29513374436546513,0.2639769601612816,0.3479066754987272,0.23701073101070325,-3.7714884635946975,-1.885744231772449,0.35745100477030256,0.17872550250185393,0.42901679858786945,0.21450839928208398
2,4,4.905,6.46,0.40500000000000025,0.45999999999999996,0.3033333333333328,0.54,-11.06113939458728,-6.8960468406863376,0.23651047987984875,0.1423830019575938,0.2051384003364234,0.1318040881330882,-3.705072455072911,-1.8525362275083388,0.1901022996541335,0.0950511496480797,0.25825007102410646,0.12912503554543986
3,5,5.295,7.13,0.29499999999999993,0.1299999999999999,0.20500000000000007,-0.1299999999999999,-11.17224014597551,-6.761275228966889,0.19848821528418092,0.07804864856546878,0.16511189936768744,0.05509222178086226,-3.8313670834465,-1.9156835417105724,0.14517886061036878,0.07258943028980824,0.17398385597974464,0.08699192798165822
4,6,5.542,7.49,0.242,0.4900000000000002,0.15800000000000036,0.5099999999999998,-11.012439271702336,-6.630536356354127,0.19598066255230506,0.05542838137663697,0.15605631557251165,0.03575746757430931,-4.046932466297923,-2.0234662331389215,0.07956836493552188,0.03978418246264814,0.0804823810005506,0.04024119048909869
5,7,5.82,7.91,0.15333333333333332,-0.08999999999999986,0.17999999999999972,0.08999999999999986,-11.225325186607426,-6.507613220764816,0.14965852628446008,0.026022568146877312,0.16658309599555388,0.022711436992874035,-4.299502767350392,-2.1497513836708944,0.06587926451655957,0.032939632261641094,0.058255395651562125,0.029127697825025223
6,8,6.038571428571429,8.04,0.11000000000000032,0.03999999999999915,0.10428571428571409,-0.03999999999999915,-11.216609064749129,-6.3653391717449885,0.11212966917578626,0.014233434832386038,0.10620802062569545,0.013365148461828014,-4.581840918530473,-2.2909204592623387,0.050509984479996106,0.025254992240892893,0.05643337642867685,0.0282166882152457
7,9,6.27375,8.26,0.023749999999999716,0.2599999999999998,0.10125000000000028,0.7400000000000002,-11.410679308071018,-6.228555605191044,0.11302848974122526,0.009707418596306638,0.12248019300913171,0.010431441122449314,-4.8778189000498005,-2.438909450023211,0.03519511820257293,0.017597559098648574,0.02838349439878929,0.014191747199334248
8,10,6.4816666666666665,8.74,0.037222222222221824,0.7400000000000002,0.07388888888888889,0.2599999999999998,-11.354924211957051,-6.064060564865141,0.16013702005937702,0.046319225159149546,0.043308650018760275,-0.027305925277114618,-5.175576089577844,-2.587788044787993,0.02716915692319155,0.013584578459706176,0.02759520897353429,0.013797604488069215
9,11,6.720000000000001,9.0,0.020000000000000462,0.0,0.07999999999999918,0.0,-11.527603725838164,-5.975721574793256,0.057023531001748395,0.00639317406151374,0.05298905640926499,0.005859104123007164,-5.474865280753464,-2.7374326403763707,0.01989392181144023,0.009946960905336866,0.01864106245258057,0.009320531226293838
10,12,6.905909090909091,9.0,0.042272727272727906,0.0,0.04863636363636292,0.0,-11.445061948613679,-5.857303657094669,0.0315968369783306,0.002791549107782565,0.024819569687510423,0.003460173122525667,-5.774921788765333,-2.887460894382448,0.012063942992977417,0.006031971496987865,0.0123740299677646,0.006187014984066153


==> numerical_results/channel_estimation.csv <==
,Sensing SNR (dB),c0 ZF,c0 MMSE GaussAssumptionHf,c0 MMSE noAssumptionHf,c0 DFTEP 2,c0 FFTEP 2 BPlayered ctol 0.1,c0 FFTEP 2 BPflooding ctol 0.1,c0 FFTEP 2 BPlayered ctol 0.01,c0 FFTEP 2 BPflooding ctol 0.01,c0 DFTEP 4,c0 FFTEP 4 BPlayered ctol 0.1,c0 FFTEP 4 BPflooding ctol 0.1,c0 FFTEP 4 BPlayered ctol 0.01,c0 FFTEP 4 BPflooding ctol 0.01,c1 ZF,c1 MMSE GaussAssumptionHf,c1 MMSE noAssumptionHf,c1 DFTEP 2,c1 FFTEP 2 BPlayered ctol 0.1,c1 FFTEP 2 BPflooding ctol 0.1,c1 FFTEP 2 BPlayered ctol 0.01,c1 FFTEP 2 BPflooding ctol 0.01,c1 DFTEP 4,c1 FFTEP 4 BPlayered ctol 0.1,c1 FFTEP 4 BPflooding ctol 0.1,c1 FFTEP 4 BPlayered ctol 0.01,c1 FFTEP 4 BPflooding ctol 0.01
0,-20.0,2.0207064151763916,0.02004963345825672,1.4215593338012695,0.020050065934487927,0.02005062450113377,0.020050633183555995,0.02005062450100727,0.02005062543109497,0.0200511419486205,0.02005158368972604,0.020051947616311114,0.020051583689461198,0.020051581750468717,2.015744209289551,0.01996561512351036,1.9535889625549316,0.01995894970895115,0.01995583506588477,0.019955836416863503,0.01995583506589744,0.019955834926931745,0.019954740232637908,0.019954745459677497,0.019954005584581398,0.019954745459686292,0.01995474506636461
1,-18.0,1.2780762910842896,0.019981026649475098,0.8991756439208984,0.01998079027409812,0.019980099037664473,0.019980129185746764,0.01998009903715007,0.019980102244861103,0.019979846385539523,0.019980041541120055,0.019981611960872652,0.019980041539689665,0.019980038798132156,1.2721304893493652,0.01986297219991684,1.2328596115112305,0.019841082019259212,0.01982776802323529,0.01982774943364874,0.019827768023237838,0.019827768034052062,0.019821649418648862,0.019819261521378435,0.0198204347807452,0.01981926152111867,0.019819260880641763
2,-16.0,0.8094962239265442,0.019873296841979027,0.5695570707321167,0.019869347146118634,0.01986286765601332,0.019862793449528605,0.019862867654487807,0.019862877814273556,0.019857710934473596,0.019854105386712752,0.01985955133729187,0.019854105380847194,0.019854110947634108,0.8029447793960571,0.019701559096574783,0.7781006097793579,0.019633921474270167,0.019591148677047438,0.019591094866672418,0.019591148677047438,0.019591150149057098,0.019560416342563804,0.01954409663680521,0.019544092200390936,0.01954409663519772,0.01954409783769762
3,-14.0,0.5138323903083801,0.01970561221241951,0.361573725938797,0.019689161617432754,0.01966342426356392,0.019663258234388838,0.019663424257141817,0.01966345654426758,0.019639231373104065,0.019619822594772084,0.01963316527568231,0.01961982257529893,0.01961984925042964,0.5069109201431274,0.01944993995130062,0.49116411805152893,0.019266870068709682,0.019151403885576616,0.0191514058848089,0.019151403885576616,0.019151415412988922,0.01907038215156986,0.01901227128749044,0.01901242766916571,0.01901227128749691,0.019012274651513037
4,-12.0,0.32727348804473877,0.01944795995950699,0.2303408682346344,0.019395781953380365,0.019319136175994688,0.019320309622686705,0.019319136175994688,0.019319246503664306,0.01925775303894555,0.019215251029914934,0.019245475510128486,0.01921524522062815,0.019215346254360235,0.320127934217453,0.019062688574194908,0.3101191222667694,0.018643571657075,0.018419999140077664,0.018415429097361092,0.018419999140077664,0.018420028714615577,0.01824762874976922,0.018113337112856013,0.01811218572393364,0.018113337114237727,0.018119473113962857
5,-10.0,0.2095566689968109,0.01905970275402069,0.14753597974777222,0.018915646376136217,0.018763556068935497,0.01876656322217948,0.018763556068935497,0.018763897150356774,0.018655965988381994,0.018564628244981042,0.018647517085057023,0.018564627801234922,0.018564916860724926,0.202277272939682,0.01847797818481922,0.19588792324066162,0.017748680569688938,0.01732850535083471,0.01732996096554208,0.01732850535083471,0.017328604011507945,0.016914167276449555,0.01652262349258309,0.01652630418511488,0.016522623468296364,0.016522684262554564
6,-8.0,0.13527753949165344,0.018491370603442192,0.09528794884681702,0.018187696953075618,0.017909693366235022,0.017911527095534733,0.017909693366235022,0.017910439148500986,0.01766021099049059,0.017444498742996865,0.017450870388465833,0.017444497654659375,0.01744512838396516,0.12791968882083893,0.01761985756456852,0.1238136738538742,0.01645271039193148,0.015587611798860647,0.015583256262675583,0.015587611798860647,0.015587808336236379,0.014807936838462153,0.01423513193923928,0.014236906885486133,0.014235131887511673,0.01423521734418459
7,-6.0,0.08840672671794891,0.01769382506608963,0.06232050061225891,0.017136483538855038,0.016628759370761092,0.0166323591213559,0.016628759370761092,0.01663119411978213,0.016144958510943618,0.01570605179734753,0.015748090333122362,0.015706041837223354,0.015707395947048418,0.08100412040948868,0.016411663964390755,0.07833858579397202,0.014474350687865284,0.013217592614316471,0.013203103765300726,0.013217592614316471,0.013217868639894747,0.01237283036082728,0.011900061085473333,0.01189689332664305,0.01190006097572167,0.01189993140948034
8,-4.0,0.058830175548791885,0.01663859933614731,0.04151853546500206,0.015742204024632157,0.014908602163296836,0.014917768187568315,0.014908602163296836,0.014915820918151827,0.01411860841010671,0.013404045514780298,0.013452389466277142,0.013404045514780298,0.013411743901112048,0.05140310898423195,0.014806869439780712,0.04964635893702507,0.012212194898691804,0.010911121227508007,0.01090974028305478,0.010911121227508007,0.010911686601890982,0.010268718213306851,0.009981397885802198,0.009986609013356297,0.00998139331603115,0.00998145580015605
9,-2.0,0.0401662141084671,0.015346460044384003,0.028392691165208817,0.014087405274812803,0.012872995523395428,0.012915266306219243,0.012872995523395428,0.012888187825400127,0.011767294680068647,0.010996966506280934,0.011097195467408966,0.010996966506280934,0.011005641710483063,0.032726701349020004,0.012833620421588421,0.03154328465461731,0.010030986256629824,0.009008459003544241,0.009010121801072125,0.009008459003544241,0.00900919295272191,0.00859676928851151,0.008430423831659744,0.008432514677176609,0.008430423786098625,0.00843051036065057
10,0.0,0.028388120234012604,0.013906503096222878,0.02011030726134777,0.01227387517671314,0.01072168060797118,0.010854437823651655,0.010721648865989026,0.010735445552573214,0.009630785374154443,0.009004532308507056,0.009133931718414128,0.009004547001110648,0.009010135702565479,0.020943140611052513,0.010626222938299179,0.02012142725288868,0.008123675516509537,0.007401305075094899,0.007409843422556157,0.007401305075094899,0.007402130022383799,0.007172055296086754,0.007093197879068021,0.00709371804757113,0.007093197865165514,0.007093203889643622
11,2.0,0.02095511369407177,0.012460912577807903,0.014884047210216522,0.010524122424347016,0.008823434924889375,0.009042005670231702,0.008823303717713307,0.00882878946268779,0.007850989867120269,0.007394695519775716,0.007508511802498754,0.007394734074755576,0.0074013268418970605,0.013508571311831474,0.008403945714235306,0.012915045954287052,0.006453405920957687,0.005990311350756616,0.005997213032749122,0.005990307560257888,0.005991183763356788,0.005864219777111367,0.005824736651526269,0.005826404998363757,0.005824736638994184,0.005824786622775124
12,4.0,0.016263986006379128,0.011153856292366982,0.011586167849600315,0.00905052376214445,0.007258661476735852,0.007477607648696928,0.007257757432631411,0.007267995312042082,0.0064046447473526695,0.006060370908539387,0.006165208216342649,0.006060225536577396,0.006066857659339977,0.008817962370812893,0.006391650065779686,0.00836839061230421,0.005020619696227646,0.004713912935528709,0.004720963746113221,0.004713908582501866,0.0047148386448227905,0.004639609369157341,0.004616498172442647,0.004617279977473974,0.004616471914168125,0.0046165393153290496
13,6.0,0.013303118757903576,0.010078955441713333,0.009505077265202999,0.007920512113386489,0.005993952166514073,0.006106966685272913,0.005992823130804399,0.006004030596437924,0.0052192667071497825,0.004928544343431567,0.0050144366903855705,0.00492866197913625,0.004936539774077953,0.005858613643795252,0.004736336879432201,0.005499850492924452,0.003811345105198471,0.0035818134043021604,0.003590127598761626,0.0035818090851992782,0.003582819793647124,0.003528713067159654,0.0035128059236047057,0.0035263522400963546,0.003512805756785996,0.003512888878715996
14,8.0,0.011434167623519897,0.009261393919587135,0.008191786706447601,0.007051939193836859,0.005013874062686164,0.005143144662763277,0.005012675007733099,0.005023671570946495,0.004267955692172699,0.003998558621725945,0.004078837774609373,0.003998520740874804,0.004005042058680745,0.003991571255028248,0.003478255355730653,0.0036900897976011038,0.002830956586096064,0.0026347255794261304,0.0026437257579753157,0.0026347215780085868,0.002635695653768779,0.0025912191730519136,0.00257679396723736,0.002592680215922599,0.0025767937796330864,0.002576870717439448
15,10.0,0.010254330933094025,0.00867545697838068,0.007362989243119955,0.006410479116398653,0.004275263190521408,0.0044948872505772555,0.004273476109425252,0.004284973555111114,0.003539118999195104,0.0032897342083041646,0.003371175522213554,0.0032898550298282618,0.003295868093918858,0.002813689410686493,0.002577877603471279,0.0025483388453722,0.002081261640190195,0.0018959874405464104,0.0019049008678383521,0.0018959874405464104,0.0018971797667871348,0.0018559226233683978,0.0018419478611536651,0.001857577165142157,0.0018419480003043465,0.0018417257665081265
16,12.0,0.009509420022368431,0.008273059502243996,0.0068399179726839066,0.005955151754427265,0.0037391541721264643,0.00397531300969546,0.003737878093382383,0.003751895258478719,0.0030050467030068957,0.0027648180508565577,0.002847178672492428,0.002764930815588022,0.0027709955574602967,0.002070609712973237,0.001960567431524396,0.0018280467484146357,0.0015372755145839424,0.0013520435391071947,0.0013621434391460155,0.0013520435391071947,0.001353263561269248,0.001312580128494635,0.0012991190947171285,0.0013150236341604538,0.0012991191960113723,0.0012991970621086257
17,14.0,0.009039027616381645,0.0080046895891428,0.006509777158498764,0.005650447387937317,0.0033773442638617202,0.0036192766190952397,0.0033753222696796753,0.00338606571072252,0.002634830009486432,0.00240243544386532,0.0024797793692938174,0.002402524495159997,0.0024082538462877686,0.0016018482856452465,0.001549544744193554,0.0013736560940742493,0.0011587818139743688,0.0009721189729992526,0.0009816853616187594,0.0009721168612037035,0.0009733785213832186,0.0009325268775174184,0.0009181867027019861,0.0009353252533363512,0.0009181867338321764,0.0009181602407687581
18,16.0,0.008741925470530987,0.007829167880117893,0.006301388144493103,0.005443026750733105,0.003128065990272578,0.003380614298885636,0.0031266776828645215,0.003138374219581485,0.002380779856918145,0.002151385294956234,0.0022328155068515308,0.0021518405961932674,0.002156098933647961,0.0013061512727290392,0.0012811266351491213,0.001087020616978407,0.0009039041209556273,0.0007140628915742274,0.0007239330664414824,0.0007140628915742274,0.0007151508008924873,0.0006739539867424956,0.000660003309375394,0.0006759153294158941,0.0006600034550212749,0.0006598854970697807
19,18.0,0.008554222993552685,0.007715828251093626,0.00616983650252223,0.005309363108712442,0.0029655362682522324,0.0032226058810874104,0.0029651008463806444,0.002975658804766623,0.002215407425864237,0.001986412274199944,0.0020705223014133543,0.0019865307773305222,0.001991273423709363,0.001119636232033372,0.00110802729614079,0.0009062180761247873,0.0007365003276619878,0.0005444908735535971,0.0005554496537775445,0.0005444908735535971,0.000545584367679657,0.0005040900778799105,0.0004894911837606788,0.0005054641996417414,0.0004894913795063882,0.0004895196376229771
20,20.0,0.008435597643256187,0.007643239572644234,0.006086780223995447,0.005222090520891774,0.0028623235415196815,0.0031193755053403925,0.0028600474910770403,0.0028714878722616802,0.002109156643116393,0.0018824620380865915,0.0019598638616115894,0.0018825078224806472,0.0018871986836061616,0.0010019982000812888,0.000997294089756906,0.0007921808864921331,0.0006279680310639095,0.00043337795950041476,0.0004437447092660936,0.00043337795950041476,0.00043456773617174744,0.00039267874713323227,0.0003783588373453414,0.00037962943128780374,0.0003783590491171236,0.00037821444473836325


==> numerical_results/symbol_detection.csv <==
,SNR (dB),ZF,LMMSE FIR,LMMSE,MAP,DFTEP,FFTEP
0,0.0,0.14994999766349792,0.09977000206708908,0.09784000366926193,0.09066999703645706,0.09176000207662582,0.09156999737024307
1,1.0,0.12383999675512314,0.07767999917268753,0.07616999745368958,0.06554000079631805,0.06742999702692032,0.06669999659061432
2,2.0,0.09848999977111816,0.059530001133680344,0.05689999833703041,0.04558999836444855,0.04698000103235245,0.04634999856352806
3,3.0,0.07473000138998032,0.043230000883340836,0.041030000895261765,0.028610000386834145,0.03010999970138073,0.029789999127388
4,4.0,0.05339000001549721,0.028950000181794167,0.027739999815821648,0.015010000206530094,0.016359999775886536,0.015860000625252724
5,5.0,0.03488999977707863,0.01803000085055828,0.016860000789165497,0.0067900000140070915,0.007180000189691782,0.0071000000461936
6,6.0,0.02101000025868416,0.01051000040024519,0.009530000388622284,0.002730000065639615,0.0027799999807029963,0.0029100000392645597
7,7.0,0.010459999553859234,0.005179999861866236,0.004550000187009573,0.0008399999933317304,0.000910000002477318,0.0008900000248104334
8,8.0,0.005140000022947788,0.002520000096410513,0.00215999991632998,0.00016999999934341758,0.00016999999934341758,0.0001900000061141327
9,9.0,0.0019600000232458115,0.0009399999980814755,0.0006900000153109431,9.999999747378752e-06,9.999999747378752e-06,1.9999999494757503e-05
10,10.0,0.0006099999882280827,0.0003100000030826777,0.00033000000985339284,9.999999747378752e-06,9.999999747378752e-06,9.999999747378752e-06

